Measuring small-scale magnetic fields of 44 M dwarfs from SPIRou spectra with ZeeTurbo

We present the results of an analysis aimed at probing the small-scale magnetic fields of M dwarfs observed with SPIRou, the nIR high-resolution spectro-polarimeter installed at the Canada-France-Hawaii Telescope, in the context of the SPIRou Legacy Survey. Our analysis relies on high-resolution median spectra built from several tens of spectra recorded between 2019 and 2022, and on synthetic spectra computed with the ZeeTurbo code for various combination of atmospheric parameters and magnetic field strengths. We pursue the efforts undertaken in a previous study and focus on 44 weakly to moderately active M dwarfs. We derive average magnetic field strengths (<$B$>) ranging from 0.05 to 1.15 kG, in good agreement with activity estimates and rotation periods. We found that including magnetic fields in our models has virtually no impact on our derived atmospheric parameters, and that a priori assumptions on the stellar surface gravity can affect our estimated <$B$>. Our results suggest that small-scale magnetic fields account for more than 70% of the overall average magnetic field for most targets whose large-scale fields were previously measured. We derived low magnetic fluxes for several targets in our sample, and found no clear evidence that <$B$> decreases with increasing Rossby number in the unsaturated dynamo regime. We even identified counterexamples (GJ 1289 and GJ 1286) where the small-scale field is unusually strong despite the long rotation period. Along with similar results on the large-scale fields, our findings further suggest that dynamo processes may operate in a non-conventional mode in these strongly magnetic, slowly-rotating stars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
